A Local Classification of Four-Element Multiple Sumsets

For a finite set $A\subset\mathbb{Z}$, write $hA$ for its $h$-fold sumset, and let \[ R(h,k)=\{|hA|:A\subset\mathbb{Z},\ |A|=k\}. \] We determine the part of $R(h,4)$ lying between $4h+2$ and $6h-4$: for $h=4$ the only value is $5h-1$, while for $h\geq 5$ the only values are $5h-1$ and $5h+1$. This proves Rajagopal's conjectured gap $5h\notin R(h,4)$ for every $h\geq 4$. For $h\geq 6$, it also yields the new missing interval $[5h+2,6h-4]$, which lies outside Rajagopal's general excluded set. Lev's lower bound for the successive growth of multiple sumsets reduces the problem to normalized sets of affine diameter five, of which there are only six. Reflection and four elementary exact sumset computations finish the classification.

==> README.txt <==
ARXIV SUBMISSION SOURCE

Main TeX file: paper.tex

The file verify_rajagopal.py is ancillary verification code. It requires
Python 3 and no external packages. The finite audit reported in the paper can
be reproduced with:

    python3 verify_rajagopal.py --max-d 50 --max-h 30

The proof in paper.tex is non-computational.

